Potts models with a defect line

We provide a detailed analysis of the correlation length in the direction parallel to a line of modified coupling constants in the ferromagnetic Potts model on $\mathbb{Z}^d$ at temperatures $T>T_c$. We also describe how a line of weakened bonds pins the interface of the Potts model on $\mathbb{Z}^2$ below its critical temperature. These results are obtained by extending the analysis by Friedli, Ioffe and Velenik from Bernoulli percolation to FK-percolation of arbitrary parameter $q>1$.

==> OV17-FINAL VERSION-ARXIV/images/Interface.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Interface.pdf}%
\end{picture}%
\setlength{\unitlength}{1973sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7802,5319)(1800,-8068)
\put(5608,-7972){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n$}%
}}}}
\end{picture}%


==> OV17-FINAL VERSION-ARXIV/images/envelope.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{envelope.pdf}%
\end{picture}%
\setlength{\unitlength}{1973sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7802,5319)(1800,-8068)
\put(5608,-7972){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$n$}%
}}}}
\end{picture}%


==> OV17-FINAL VERSION-ARXIV/images/xi_Ising.txt <==
0	0.481586
0.330515	0.481586
0.331515	0.481584
0.332515	0.481578
0.333515	0.481568
0.334515	0.481554
0.335515	0.481536
0.336515	0.481514
0.337515	0.481488
0.338515	0.481459
0.339515	0.481425
0.340515	0.481387
0.341515	0.481346
0.342515	0.4813
0.343515	0.481251
0.344515	0.481197
0.345515	0.48114
0.346515	0.481078
0.347515	0.481013
0.348515	0.480944
0.349515	0.480871
0.350515	0.480794
0.351515	0.480713
0.352515	0.480628
0.353515	0.480539
0.354515	0.480447
0.355515	0.48035
0.356515	0.48025
0.357515	0.480145
0.358515	0.480037
0.359515	0.479925
0.360515	0.479809
0.361515	0.479689
0.362515	0.479566
0.363515	0.479438
0.364515	0.479307
0.365515	0.479172
0.366515	0.479033
0.367515	0.478891
0.368515	0.478744
0.369515	0.478594
0.370515	0.47844
0.371515	0.478283
0.372515	0.478121
0.373515	0.477956
0.374515	0.477787
0.375515	0.477614
0.376515	0.477438
0.377515	0.477258
0.378515	0.477074
0.379515	0.476887
0.380515	0.476696
0.381515	0.476501
0.382515	0.476303
0.383515	0.476101
0.384515	0.475896
0.385515	0.475687
0.386515	0.475474
0.387515	0.475258
0.388515	0.475038
0.389515	0.474815
0.390515	0.474588
0.391515	0.474358
0.392515	0.474124
0.393515	0.473887
0.394515	0.473646
0.395515	0.473402
0.396515	0.473155
0.396618	0.473129
0.407618	0.47018
0.418618	0.46684
0.429618	0.463133
0.440618	0.459083
0.451618	0.454717
0.462618	0.450059
0.473618	0.445137
0.484618	0.439977
0.495618	0.434603
0.506618	0.429042
0.517618	0.423315
0.528618	0.417446
0.539618	0.411456
0.550618	0.405366
0.561618	0.399193
0.572618	0.392955
0.583618	0.386668
0.594618	0.380348
0.605618	0.374007
0.616618	0.367658
0.627618	0.361313
0.638618	0.354982
0.649618	0.348673
0.660618	0.342396
0.671618	0.336157
0.682618	0.329964
0.693618	0.323823
0.704618	0.317738
0.715618	0.311715
0.726618	0.305758
0.737618	0.299869
0.748618	0.294054
0.759618	0.288313
0.770618	0.282649
0.781618	0.277065
0.792618	0.271561
0.803618	0.26614
0.814618	0.260802
0.825618	0.255547
0.836618	0.250378
0.847618	0.245293
0.858618	0.240293
0.869618	0.235378
0.880618	0.230549
0.891618	0.225804
0.902618	0.221143
0.913618	0.216567
0.924618	0.212073
0.935618	0.207663
0.946618	0.203334
0.957618	0.199086
0.968618	0.194919
0.979618	0.190831
0.990618	0.186822
1.00162	0.182891
1.01262	0.179035
1.02362	0.175256
1.03462	0.17155
1.04562	0.167918
1.05662	0.164359
1.06762	0.16087
1.07862	0.157452
1.08962	0.154102
1.10062	0.15082
1.11162	0.147605
1.12262	0.144456
1.13362	0.141371
1.14462	0.138349
1.15562	0.135389
1.16662	0.13249
1.17762	0.129652
1.18862	0.126872
1.19962	0.12415
1.21062	0.121484
1.22162	0.118875
1.23262	0.116319
1.24362	0.113818
1.25462	0.111369
1.26562	0.108971
1.27662	0.106624
1.28762	0.104326
1.29862	0.102077
1.30962	0.0998755
1.32062	0.0977206
1.33162	0.0956114
1.34262	0.093547
1.35362	0.0915265
1.36462	0.0895489
1.37562	0.0876135
1.38662	0.0857193
1.39762	0.0838656
1.40862	0.0820514
1.41962	0.080276
1.43062	0.0785387
1.44162	0.0768385
1.45262	0.0751747
1.46362	0.0735466
1.47462	0.0719534
1.48562	0.0703945
1.49662	0.068869
1.50762	0.0673763
1.51862	0.0659158
1.52962	0.0644866
1.54062	0.0630882
1.55162	0.06172
1.56262	0.0603812
1.57362	0.0590712
1.58462	0.0577896
1.59562	0.0565355
1.60662	0.0553086
1.61762	0.0541081
1.62862	0.0529336
1.63962	0.0517844
1.65062	0.0506601
1.66162	0.04956
1.67262	0.0484838
1.68362	0.0474308
1.69462	0.0464007
1.70562	0.0453928
1.71662	0.0444067
1.72762	0.043442
1.73862	0.0424982
1.74962	0.0415748
1.76062	0.0406714
1.77162	0.0397876
1.78262	0.038923
1.79362	0.0380771
1.80462	0.0372495
1.81562	0.0364399
1.82662	0.0356478
1.83762	0.0348729
1.84862	0.0341149
1.85962	0.0333732
1.87062	0.0326477
1.88162	0.0319379
1.89262	0.0312435
1.90362	0.0305642
1.91462	0.0298997
1.92562	0.0292495
1.93662	0.0286135
1.94762	0.0279913
1.95862	0.0273826
1.96962	0.0267871
1.98062	0.0262046
1.99162	0.0256347
2.00262	0.0250772
2.01362	0.0245318
2.02462	0.0239983
2.03562	0.0234763
2.04662	0.0229657
2.05762	0.0224662
2.06862	0.0219775
2.07962	0.0214995
2.09062	0.0210318
2.10162	0.0205744
2.11262	0.0201268
2.12362	0.019689
2.13462	0.0192607
2.14562	0.0188417
2.15662	0.0184319
2.16762	0.0180309
2.17862	0.0176387
2.18962	0.0172549
2.20062	0.0168796
2.21162	0.0165124
2.22262	0.0161531
2.23362	0.0158017
2.24462	0.0154579
2.25562	0.0151216
2.26662	0.0147927
2.27762	0.0144708
2.28862	0.014156
2.29962	0.013848
2.31062	0.0135467
2.32162	0.013252
2.33262	0.0129637
2.34362	0.0126816
2.35462	0.0124057
2.36562	0.0121358
2.37662	0.0118718
2.38762	0.0116135
2.39862	0.0113608
2.40962	0.0111136
2.42062	0.0108718
2.43162	0.0106353
2.44262	0.0104039
2.45362	0.0101775
2.46462	0.00995606
2.47562	0.00973944
2.48662	0.00952753
2.49762	0.00932023
2.50862	0.00911744
2.51962	0.00891906
2.53062	0.00872499
2.54162	0.00853515
2.55262	0.00834944
2.56362	0.00816777
2.57462	0.00799005
2.58562	0.00781619
2.59662	0.00764612
2.60762	0.00747975
2.61862	0.007317
2.62962	0.0071578
2.64062	0.00700205
2.65162	0.00684969
2.66262	0.00670065
2.67362	0.00655485
2.68462	0.00641222
2.69562	0.0062727
2.70662	0.00613621
2.71762	0.00600269
2.72862	0.00587208
2.73962	0.00574431
2.75062	0.00561932
2.76162	0.00549705
2.77262	0.00537743
2.78362	0.00526043
2.79462	0.00514596
2.80562	0.00503399
2.81662	0.00492445
2.82762	0.0048173
2.83862	0.00471248
2.84962	0.00460994
2.86062	0.00450963
2.87162	0.0044115
2.88262	0.00431551
2.89362	0.00422161
2.90462	0.00412975
2.91562	0.00403989
2.92662	0.00395198
2.93762	0.00386599
2.94862	0.00378187
2.95962	0.00369957
2.97062	0.00361907


==> OV17-FINAL VERSION-ARXIV/xi_Ising.txt <==
0	0.481586
0.330515	0.481586
0.331515	0.481584
0.332515	0.481578
0.333515	0.481568
0.334515	0.481554
0.335515	0.481536
0.336515	0.481514
0.337515	0.481488
0.338515	0.481459
0.339515	0.481425
0.340515	0.481387
0.341515	0.481346
0.342515	0.4813
0.343515	0.481251
0.344515	0.481197
0.345515	0.48114
0.346515	0.481078
0.347515	0.481013
0.348515	0.480944
0.349515	0.480871
0.350515	0.480794
0.351515	0.480713
0.352515	0.480628
0.353515	0.480539
0.354515	0.480447
0.355515	0.48035
0.356515	0.48025
0.357515	0.480145
0.358515	0.480037
0.359515	0.479925
0.360515	0.479809
0.361515	0.479689
0.362515	0.479566
0.363515	0.479438
0.364515	0.479307
0.365515	0.479172
0.366515	0.479033
0.367515	0.478891
0.368515	0.478744
0.369515	0.478594
0.370515	0.47844
0.371515	0.478283
0.372515	0.478121
0.373515	0.477956
0.374515	0.477787
0.375515	0.477614
0.376515	0.477438
0.377515	0.477258
0.378515	0.477074
0.379515	0.476887
0.380515	0.476696
0.381515	0.476501
0.382515	0.476303
0.383515	0.476101
0.384515	0.475896
0.385515	0.475687
0.386515	0.475474
0.387515	0.475258
0.388515	0.475038
0.389515	0.474815
0.390515	0.474588
0.391515	0.474358
0.392515	0.474124
0.393515	0.473887
0.394515	0.473646
0.395515	0.473402
0.396515	0.473155
0.396618	0.473129
0.407618	0.47018
0.418618	0.46684
0.429618	0.463133
0.440618	0.459083
0.451618	0.454717
0.462618	0.450059
0.473618	0.445137
0.484618	0.439977
0.495618	0.434603
0.506618	0.429042
0.517618	0.423315
0.528618	0.417446
0.539618	0.411456
0.550618	0.405366
0.561618	0.399193
0.572618	0.392955
0.583618	0.386668
0.594618	0.380348
0.605618	0.374007
0.616618	0.367658
0.627618	0.361313
0.638618	0.354982
0.649618	0.348673
0.660618	0.342396
0.671618	0.336157
0.682618	0.329964
0.693618	0.323823
0.704618	0.317738
0.715618	0.311715
0.726618	0.305758
0.737618	0.299869
0.748618	0.294054
0.759618	0.288313
0.770618	0.282649
0.781618	0.277065
0.792618	0.271561
0.803618	0.26614
0.814618	0.260802
0.825618	0.255547
0.836618	0.250378
0.847618	0.245293
0.858618	0.240293
0.869618	0.235378
0.880618	0.230549
0.891618	0.225804
0.902618	0.221143
0.913618	0.216567
0.924618	0.212073
0.935618	0.207663
0.946618	0.203334
0.957618	0.199086
0.968618	0.194919
0.979618	0.190831
0.990618	0.186822
1.00162	0.182891
1.01262	0.179035
1.02362	0.175256
1.03462	0.17155
1.04562	0.167918
1.05662	0.164359
1.06762	0.16087
1.07862	0.157452
1.08962	0.154102
1.10062	0.15082
1.11162	0.147605
1.12262	0.144456
1.13362	0.141371
1.14462	0.138349
1.15562	0.135389
1.16662	0.13249
1.17762	0.129652
1.18862	0.126872
1.19962	0.12415
1.21062	0.121484
1.22162	0.118875
1.23262	0.116319
1.24362	0.113818
1.25462	0.111369
1.26562	0.108971
1.27662	0.106624
1.28762	0.104326
1.29862	0.102077
1.30962	0.0998755
1.32062	0.0977206
1.33162	0.0956114
1.34262	0.093547
1.35362	0.0915265
1.36462	0.0895489
1.37562	0.0876135
1.38662	0.0857193
1.39762	0.0838656
1.40862	0.0820514
1.41962	0.080276
1.43062	0.0785387
1.44162	0.0768385
1.45262	0.0751747
1.46362	0.0735466
1.47462	0.0719534
1.48562	0.0703945
1.49662	0.068869
1.50762	0.0673763
1.51862	0.0659158
1.52962	0.0644866
1.54062	0.0630882
1.55162	0.06172
1.56262	0.0603812
1.57362	0.0590712
1.58462	0.0577896
1.59562	0.0565355
1.60662	0.0553086
1.61762	0.0541081
1.62862	0.0529336
1.63962	0.0517844
1.65062	0.0506601
1.66162	0.04956
1.67262	0.0484838
1.68362	0.0474308
1.69462	0.0464007
1.70562	0.0453928
1.71662	0.0444067
1.72762	0.043442
1.73862	0.0424982
1.74962	0.0415748
1.76062	0.0406714
1.77162	0.0397876
1.78262	0.038923
1.79362	0.0380771
1.80462	0.0372495
1.81562	0.0364399
1.82662	0.0356478
1.83762	0.0348729
1.84862	0.0341149
1.85962	0.0333732
1.87062	0.0326477
1.88162	0.0319379
1.89262	0.0312435
1.90362	0.0305642
1.91462	0.0298997
1.92562	0.0292495
1.93662	0.0286135
1.94762	0.0279913
1.95862	0.0273826
1.96962	0.0267871
1.98062	0.0262046
1.99162	0.0256347
2.00262	0.0250772
2.01362	0.0245318
2.02462	0.0239983
2.03562	0.0234763
2.04662	0.0229657
2.05762	0.0224662
2.06862	0.0219775
2.07962	0.0214995
2.09062	0.0210318
2.10162	0.0205744
2.11262	0.0201268
2.12362	0.019689
2.13462	0.0192607
2.14562	0.0188417
2.15662	0.0184319
2.16762	0.0180309
2.17862	0.0176387
2.18962	0.0172549
2.20062	0.0168796
2.21162	0.0165124
2.22262	0.0161531
2.23362	0.0158017
2.24462	0.0154579
2.25562	0.0151216
2.26662	0.0147927
2.27762	0.0144708
2.28862	0.014156
2.29962	0.013848
2.31062	0.0135467
2.32162	0.013252
2.33262	0.0129637
2.34362	0.0126816
2.35462	0.0124057
2.36562	0.0121358
2.37662	0.0118718
2.38762	0.0116135
2.39862	0.0113608
2.40962	0.0111136
2.42062	0.0108718
2.43162	0.0106353
2.44262	0.0104039
2.45362	0.0101775
2.46462	0.00995606
2.47562	0.00973944
2.48662	0.00952753
2.49762	0.00932023
2.50862	0.00911744
2.51962	0.00891906
2.53062	0.00872499
2.54162	0.00853515
2.55262	0.00834944
2.56362	0.00816777
2.57462	0.00799005
2.58562	0.00781619
2.59662	0.00764612
2.60762	0.00747975
2.61862	0.007317
2.62962	0.0071578
2.64062	0.00700205
2.65162	0.00684969
2.66262	0.00670065
2.67362	0.00655485
2.68462	0.00641222
2.69562	0.0062727
2.70662	0.00613621
2.71762	0.00600269
2.72862	0.00587208
2.73962	0.00574431
2.75062	0.00561932
2.76162	0.00549705
2.77262	0.00537743
2.78362	0.00526043
2.79462	0.00514596
2.80562	0.00503399
2.81662	0.00492445
2.82762	0.0048173
2.83862	0.00471248
2.84962	0.00460994
2.86062	0.00450963
2.87162	0.0044115
2.88262	0.00431551
2.89362	0.00422161
2.90462	0.00412975
2.91562	0.00403989
2.92662	0.00395198
2.93762	0.00386599
2.94862	0.00378187
2.95962	0.00369957
2.97062	0.00361907


==> images/xi_Ising.txt <==
0	0.481586
0.330515	0.481586
0.331515	0.481584
0.332515	0.481578
0.333515	0.481568
0.334515	0.481554
0.335515	0.481536
0.336515	0.481514
0.337515	0.481488
0.338515	0.481459
0.339515	0.481425
0.340515	0.481387
0.341515	0.481346
0.342515	0.4813
0.343515	0.481251
0.344515	0.481197
0.345515	0.48114
0.346515	0.481078
0.347515	0.481013
0.348515	0.480944
0.349515	0.480871
0.350515	0.480794
0.351515	0.480713
0.352515	0.480628
0.353515	0.480539
0.354515	0.480447
0.355515	0.48035
0.356515	0.48025
0.357515	0.480145
0.358515	0.480037
0.359515	0.479925
0.360515	0.479809
0.361515	0.479689
0.362515	0.479566
0.363515	0.479438
0.364515	0.479307
0.365515	0.479172
0.366515	0.479033
0.367515	0.478891
0.368515	0.478744
0.369515	0.478594
0.370515	0.47844
0.371515	0.478283
0.372515	0.478121
0.373515	0.477956
0.374515	0.477787
0.375515	0.477614
0.376515	0.477438
0.377515	0.477258
0.378515	0.477074
0.379515	0.476887
0.380515	0.476696
0.381515	0.476501
0.382515	0.476303
0.383515	0.476101
0.384515	0.475896
0.385515	0.475687
0.386515	0.475474
0.387515	0.475258
0.388515	0.475038
0.389515	0.474815
0.390515	0.474588
0.391515	0.474358
0.392515	0.474124
0.393515	0.473887
0.394515	0.473646
0.395515	0.473402
0.396515	0.473155
0.396618	0.473129
0.407618	0.47018
0.418618	0.46684
0.429618	0.463133
0.440618	0.459083
0.451618	0.454717
0.462618	0.450059
0.473618	0.445137
0.484618	0.439977
0.495618	0.434603
0.506618	0.429042
0.517618	0.423315
0.528618	0.417446
0.539618	0.411456
0.550618	0.405366
0.561618	0.399193
0.572618	0.392955
0.583618	0.386668
0.594618	0.380348
0.605618	0.374007
0.616618	0.367658
0.627618	0.361313
0.638618	0.354982
0.649618	0.348673
0.660618	0.342396
0.671618	0.336157
0.682618	0.329964
0.693618	0.323823
0.704618	0.317738
0.715618	0.311715
0.726618	0.305758
0.737618	0.299869
0.748618	0.294054
0.759618	0.288313
0.770618	0.282649
0.781618	0.277065
0.792618	0.271561
0.803618	0.26614
0.814618	0.260802
0.825618	0.255547
0.836618	0.250378
0.847618	0.245293
0.858618	0.240293
0.869618	0.235378
0.880618	0.230549
0.891618	0.225804
0.902618	0.221143
0.913618	0.216567
0.924618	0.212073
0.935618	0.207663
0.946618	0.203334
0.957618	0.199086
0.968618	0.194919
0.979618	0.190831
0.990618	0.186822
1.00162	0.182891
1.01262	0.179035
1.02362	0.175256
1.03462	0.17155
1.04562	0.167918
1.05662	0.164359
1.06762	0.16087
1.07862	0.157452
1.08962	0.154102
1.10062	0.15082
1.11162	0.147605
1.12262	0.144456
1.13362	0.141371
1.14462	0.138349
1.15562	0.135389
1.16662	0.13249
1.17762	0.129652
1.18862	0.126872
1.19962	0.12415
1.21062	0.121484
1.22162	0.118875
1.23262	0.116319
1.24362	0.113818
1.25462	0.111369
1.26562	0.108971
1.27662	0.106624
1.28762	0.104326
1.29862	0.102077
1.30962	0.0998755
1.32062	0.0977206
1.33162	0.0956114
1.34262	0.093547
1.35362	0.0915265
1.36462	0.0895489
1.37562	0.0876135
1.38662	0.0857193
1.39762	0.0838656
1.40862	0.0820514
1.41962	0.080276
1.43062	0.0785387
1.44162	0.0768385
1.45262	0.0751747
1.46362	0.0735466
1.47462	0.0719534
1.48562	0.0703945
1.49662	0.068869
1.50762	0.0673763
1.51862	0.0659158
1.52962	0.0644866
1.54062	0.0630882
1.55162	0.06172
1.56262	0.0603812
1.57362	0.0590712
1.58462	0.0577896
1.59562	0.0565355
1.60662	0.0553086
1.61762	0.0541081
1.62862	0.0529336
1.63962	0.0517844
1.65062	0.0506601
1.66162	0.04956
1.67262	0.0484838
1.68362	0.0474308
1.69462	0.0464007
1.70562	0.0453928
1.71662	0.0444067
1.72762	0.043442
1.73862	0.0424982
1.74962	0.0415748
1.76062	0.0406714
1.77162	0.0397876
1.78262	0.038923
1.79362	0.0380771
1.80462	0.0372495
1.81562	0.0364399
1.82662	0.0356478
1.83762	0.0348729
1.84862	0.0341149
1.85962	0.0333732
1.87062	0.0326477
1.88162	0.0319379
1.89262	0.0312435
1.90362	0.0305642
1.91462	0.0298997
1.92562	0.0292495
1.93662	0.0286135
1.94762	0.0279913
1.95862	0.0273826
1.96962	0.0267871
1.98062	0.0262046
1.99162	0.0256347
2.00262	0.0250772
2.01362	0.0245318
2.02462	0.0239983
2.03562	0.0234763
2.04662	0.0229657
2.05762	0.0224662
2.06862	0.0219775
2.07962	0.0214995
2.09062	0.0210318
2.10162	0.0205744
2.11262	0.0201268
2.12362	0.019689
2.13462	0.0192607
2.14562	0.0188417
2.15662	0.0184319
2.16762	0.0180309
2.17862	0.0176387
2.18962	0.0172549
2.20062	0.0168796
2.21162	0.0165124
2.22262	0.0161531
2.23362	0.0158017
2.24462	0.0154579
2.25562	0.0151216
2.26662	0.0147927
2.27762	0.0144708
2.28862	0.014156
2.29962	0.013848
2.31062	0.0135467
2.32162	0.013252
2.33262	0.0129637
2.34362	0.0126816
2.35462	0.0124057
2.36562	0.0121358
2.37662	0.0118718
2.38762	0.0116135
2.39862	0.0113608
2.40962	0.0111136
2.42062	0.0108718
2.43162	0.0106353
2.44262	0.0104039
2.45362	0.0101775
2.46462	0.00995606
2.47562	0.00973944
2.48662	0.00952753
2.49762	0.00932023
2.50862	0.00911744
2.51962	0.00891906
2.53062	0.00872499
2.54162	0.00853515
2.55262	0.00834944
2.56362	0.00816777
2.57462	0.00799005
2.58562	0.00781619
2.59662	0.00764612
2.60762	0.00747975
2.61862	0.007317
2.62962	0.0071578
2.64062	0.00700205
2.65162	0.00684969
2.66262	0.00670065
2.67362	0.00655485
2.68462	0.00641222
2.69562	0.0062727
2.70662	0.00613621
2.71762	0.00600269
2.72862	0.00587208
2.73962	0.00574431
2.75062	0.00561932
2.76162	0.00549705
2.77262	0.00537743
2.78362	0.00526043
2.79462	0.00514596
2.80562	0.00503399
2.81662	0.00492445
2.82762	0.0048173
2.83862	0.00471248
2.84962	0.00460994
2.86062	0.00450963
2.87162	0.0044115
2.88262	0.00431551
2.89362	0.00422161
2.90462	0.00412975
2.91562	0.00403989
2.92662	0.00395198
2.93762	0.00386599
2.94862	0.00378187
2.95962	0.00369957
2.97062	0.00361907


==> xi_Ising.txt <==
0	0.481586
0.330515	0.481586
0.331515	0.481584
0.332515	0.481578
0.333515	0.481568
0.334515	0.481554
0.335515	0.481536
0.336515	0.481514
0.337515	0.481488
0.338515	0.481459
0.339515	0.481425
0.340515	0.481387
0.341515	0.481346
0.342515	0.4813
0.343515	0.481251
0.344515	0.481197
0.345515	0.48114
0.346515	0.481078
0.347515	0.481013
0.348515	0.480944
0.349515	0.480871
0.350515	0.480794
0.351515	0.480713
0.352515	0.480628
0.353515	0.480539
0.354515	0.480447
0.355515	0.48035
0.356515	0.48025
0.357515	0.480145
0.358515	0.480037
0.359515	0.479925
0.360515	0.479809
0.361515	0.479689
0.362515	0.479566
0.363515	0.479438
0.364515	0.479307
0.365515	0.479172
0.366515	0.479033
0.367515	0.478891
0.368515	0.478744
0.369515	0.478594
0.370515	0.47844
0.371515	0.478283
0.372515	0.478121
0.373515	0.477956
0.374515	0.477787
0.375515	0.477614
0.376515	0.477438
0.377515	0.477258
0.378515	0.477074
0.379515	0.476887
0.380515	0.476696
0.381515	0.476501
0.382515	0.476303
0.383515	0.476101
0.384515	0.475896
0.385515	0.475687
0.386515	0.475474
0.387515	0.475258
0.388515	0.475038
0.389515	0.474815
0.390515	0.474588
0.391515	0.474358
0.392515	0.474124
0.393515	0.473887
0.394515	0.473646
0.395515	0.473402
0.396515	0.473155
0.396618	0.473129
0.407618	0.47018
0.418618	0.46684
0.429618	0.463133
0.440618	0.459083
0.451618	0.454717
0.462618	0.450059
0.473618	0.445137
0.484618	0.439977
0.495618	0.434603
0.506618	0.429042
0.517618	0.423315
0.528618	0.417446
0.539618	0.411456
0.550618	0.405366
0.561618	0.399193
0.572618	0.392955
0.583618	0.386668
0.594618	0.380348
0.605618	0.374007
0.616618	0.367658
0.627618	0.361313
0.638618	0.354982
0.649618	0.348673
0.660618	0.342396
0.671618	0.336157
0.682618	0.329964
0.693618	0.323823
0.704618	0.317738
0.715618	0.311715
0.726618	0.305758
0.737618	0.299869
0.748618	0.294054
0.759618	0.288313
0.770618	0.282649
0.781618	0.277065
0.792618	0.271561
0.803618	0.26614
0.814618	0.260802
0.825618	0.255547
0.836618	0.250378
0.847618	0.245293
0.858618	0.240293
0.869618	0.235378
0.880618	0.230549
0.891618	0.225804
0.902618	0.221143
0.913618	0.216567
0.924618	0.212073
0.935618	0.207663
0.946618	0.203334
0.957618	0.199086
0.968618	0.194919
0.979618	0.190831
0.990618	0.186822
1.00162	0.182891
1.01262	0.179035
1.02362	0.175256
1.03462	0.17155
1.04562	0.167918
1.05662	0.164359
1.06762	0.16087
1.07862	0.157452
1.08962	0.154102
1.10062	0.15082
1.11162	0.147605
1.12262	0.144456
1.13362	0.141371
1.14462	0.138349
1.15562	0.135389
1.16662	0.13249
1.17762	0.129652
1.18862	0.126872
1.19962	0.12415
1.21062	0.121484
1.22162	0.118875
1.23262	0.116319
1.24362	0.113818
1.25462	0.111369
1.26562	0.108971
1.27662	0.106624
1.28762	0.104326
1.29862	0.102077
1.30962	0.0998755
1.32062	0.0977206
1.33162	0.0956114
1.34262	0.093547
1.35362	0.0915265
1.36462	0.0895489
1.37562	0.0876135
1.38662	0.0857193
1.39762	0.0838656
1.40862	0.0820514
1.41962	0.080276
1.43062	0.0785387
1.44162	0.0768385
1.45262	0.0751747
1.46362	0.0735466
1.47462	0.0719534
1.48562	0.0703945
1.49662	0.068869
1.50762	0.0673763
1.51862	0.0659158
1.52962	0.0644866
1.54062	0.0630882
1.55162	0.06172
1.56262	0.0603812
1.57362	0.0590712
1.58462	0.0577896
1.59562	0.0565355
1.60662	0.0553086
1.61762	0.0541081
1.62862	0.0529336
1.63962	0.0517844
1.65062	0.0506601
1.66162	0.04956
1.67262	0.0484838
1.68362	0.0474308
1.69462	0.0464007
1.70562	0.0453928
1.71662	0.0444067
1.72762	0.043442
1.73862	0.0424982
1.74962	0.0415748
1.76062	0.0406714
1.77162	0.0397876
1.78262	0.038923
1.79362	0.0380771
1.80462	0.0372495
1.81562	0.0364399
1.82662	0.0356478
1.83762	0.0348729
1.84862	0.0341149
1.85962	0.0333732
1.87062	0.0326477
1.88162	0.0319379
1.89262	0.0312435
1.90362	0.0305642
1.91462	0.0298997
1.92562	0.0292495
1.93662	0.0286135
1.94762	0.0279913
1.95862	0.0273826
1.96962	0.0267871
1.98062	0.0262046
1.99162	0.0256347
2.00262	0.0250772
2.01362	0.0245318
2.02462	0.0239983
2.03562	0.0234763
2.04662	0.0229657
2.05762	0.0224662
2.06862	0.0219775
2.07962	0.0214995
2.09062	0.0210318
2.10162	0.0205744
2.11262	0.0201268
2.12362	0.019689
2.13462	0.0192607
2.14562	0.0188417
2.15662	0.0184319
2.16762	0.0180309
2.17862	0.0176387
2.18962	0.0172549
2.20062	0.0168796
2.21162	0.0165124
2.22262	0.0161531
2.23362	0.0158017
2.24462	0.0154579
2.25562	0.0151216
2.26662	0.0147927
2.27762	0.0144708
2.28862	0.014156
2.29962	0.013848
2.31062	0.0135467
2.32162	0.013252
2.33262	0.0129637
2.34362	0.0126816
2.35462	0.0124057
2.36562	0.0121358
2.37662	0.0118718
2.38762	0.0116135
2.39862	0.0113608
2.40962	0.0111136
2.42062	0.0108718
2.43162	0.0106353
2.44262	0.0104039
2.45362	0.0101775
2.46462	0.00995606
2.47562	0.00973944
2.48662	0.00952753
2.49762	0.00932023
2.50862	0.00911744
2.51962	0.00891906
2.53062	0.00872499
2.54162	0.00853515
2.55262	0.00834944
2.56362	0.00816777
2.57462	0.00799005
2.58562	0.00781619
2.59662	0.00764612
2.60762	0.00747975
2.61862	0.007317
2.62962	0.0071578
2.64062	0.00700205
2.65162	0.00684969
2.66262	0.00670065
2.67362	0.00655485
2.68462	0.00641222
2.69562	0.0062727
2.70662	0.00613621
2.71762	0.00600269
2.72862	0.00587208
2.73962	0.00574431
2.75062	0.00561932
2.76162	0.00549705
2.77262	0.00537743
2.78362	0.00526043
2.79462	0.00514596
2.80562	0.00503399
2.81662	0.00492445
2.82762	0.0048173
2.83862	0.00471248
2.84962	0.00460994
2.86062	0.00450963
2.87162	0.0044115
2.88262	0.00431551
2.89362	0.00422161
2.90462	0.00412975
2.91562	0.00403989
2.92662	0.00395198
2.93762	0.00386599
2.94862	0.00378187
2.95962	0.00369957
2.97062	0.00361907

